A Tight and Unified Analysis of Gradient-Based Methods for a Whole Spectrum of Games

We consider differentiable games where the goal is to find a Nash equilibrium. The machine learning community has recently started using variants of the gradient method (GD). Prime examples are extragradient (EG), the optimistic gradient method (OG) and consensus optimization (CO), which enjoy linear convergence in cases like bilinear games, where the standard GD fails. The full benefits of theses relatively new methods are not known as there is no unified analysis for both strongly monotone and bilinear games. We provide new analyses of the EG's local and global convergence properties and use is to get a tighter global convergence rate for OG and CO. Our analysis covers the whole range of settings between bilinear and strongly monotone games. It reveals that these methods converge via different mechanisms at these extremes; in between, it exploits the most favorable mechanism for the given problem. We then prove that EG achieves the optimal rate for a wide class of algorithms with any number of extrapolations. Our tight analysis of EG's convergence rate in games shows that, unlike in convex minimization, EG may be much faster than GD.

==> gamma.csv <==
450vs50,350vs150,250vs250,100vs100,200vs100,300vs100,400vs100,500vs100
0.9704667912231707,0.23474440729789484,0.0014353079077251496,0.037251058486715165,0.37513588253637353,0.8033392948949021,0.9403129421040849,0.9797317257799272
 0.9704667912231707, 0.23474440729789484, 0.0014353079077251496, 0.037251058486715165, 0.37513588253637353, 0.8033392948949021, 0.9403129421040849, 0.9797317257799272
 0.9704667912231707, 0.23474440729789484, 0.0014353079077251496, 0.037251058486715165, 0.37513588253637353, 0.8033392948949021, 0.9403129421040849, 0.9797317257799272
 0.9704667912231707, 0.23474440729789484, 0.0014353079077251496, 0.037251058486715165, 0.37513588253637353, 0.8033392948949021, 0.9403129421040849, 0.9797317257799272
 0.991957110310777, 0.2735416972108441, 0.015610884337276157, 0.03539999225863252, 0.882621399672298, 0.019776456762818258, 0.6606572812522435, 0.5775281177660939
 0.991957110310777, 0.2735416972108441, 0.015610884337276157, 0.03539999225863252, 0.882621399672298, 0.019776456762818258, 0.6606572812522435, 0.5775281177660939
 0.991957110310777, 0.2735416972108441, 0.015610884337276157, 0.03539999225863252, 0.882621399672298, 0.019776456762818258, 0.6606572812522435, 0.5775281177660939
 0.991957110310777, 0.2735416972108441, 0.015610884337276157, 0.03539999225863252, 0.882621399672298, 0.019776456762818258, 0.6606572812522435, 0.5775281177660939
 0.9858165384352829, 0.00020113687074364874, 0.0002247695967759715, 0.06115982108032998, 0.8771699041298064, 0.742897896990489, 0.9918122706681809, 0.993688852979012
 0.9858165384352829, 0.00020113687074364874, 0.0002247695967759715, 0.06115982108032998, 0.8771699041298064, 0.742897896990489, 0.9918122706681809, 0.993688852979012
 0.9858165384352829, 0.00020113687074364874, 0.0002247695967759715, 0.06115982108032998, 0.8771699041298064, 0.742897896990489, 0.9918122706681809, 0.993688852979012
 0.9858165384352829, 0.00020113687074364874, 0.0002247695967759715, 0.06115982108032998, 0.8771699041298064, 0.742897896990489, 0.9918122706681809, 0.993688852979012
 0.00047169458996457355, 0.6322960964378875, 0.0006429832446936949, 0.10112815190348957, 0.08342696432907075, 0.7202622390625812, 0.981147962154522, 0.9386547953031832
 0.00047169458996457355, 0.6322960964378875, 0.0006429832446936949, 0.10112815190348957, 0.08342696432907075, 0.7202622390625812, 0.981147962154522, 0.9386547953031832
 0.00047169458996457355, 0.6322960964378875, 0.0006429832446936949, 0.10112815190348957, 0.08342696432907075, 0.7202622390625812, 0.981147962154522, 0.9386547953031832
 0.00047169458996457355, 0.6322960964378875, 0.0006429832446936949, 0.10112815190348957, 0.08342696432907075, 0.7202622390625812, 0.981147962154522, 0.9386547953031832
 0.002264522708899806, 1.8133571470296636e-05, 1.0746828778352988e-07, 0.050921228865351775, 0.4890781248355067, 0.007686366769841954, 0.09537481901388292, 0.7492814297750181
 0.002264522708899806, 1.8133571470296636e-05, 1.0746828778352988e-07, 0.050921228865351775, 0.4890781248355067, 0.007686366769841954, 0.09537481901388292, 0.7492814297750181
 0.002264522708899806, 1.8133571470296636e-05, 1.0746828778352988e-07, 0.050921228865351775, 0.4890781248355067, 0.007686366769841954, 0.09537481901388292, 0.7492814297750181
 0.002264522708899806, 1.8133571470296636e-05, 1.0746828778352988e-07, 0.050921228865351775, 0.4890781248355067, 0.007686366769841954, 0.09537481901388292, 0.7492814297750181
 0.9737979926596239, 0.001804206446808828, 0.00019924915552277635, 0.0010490284558032908, 0.6992306117079157, 0.9821587601960546, 0.11476267324166008, 0.7479625658047006
 0.9737979926596239, 0.001804206446808828, 0.00019924915552277635, 0.0010490284558032908, 0.6992306117079157, 0.9821587601960546, 0.11476267324166008, 0.7479625658047006
 0.9737979926596239, 0.001804206446808828, 0.00019924915552277635, 0.0010490284558032908, 0.6992306117079157, 0.9821587601960546, 0.11476267324166008, 0.7479625658047006
 0.9737979926596239, 0.001804206446808828, 0.00019924915552277635, 0.0010490284558032908, 0.6992306117079157, 0.9821587601960546, 0.11476267324166008, 0.7479625658047006
 0.9934456666407857, 0.3035602591294572, 0.0017483958384029814, 0.1893125413969585, 0.07954397610494851, 0.006116035181988659, 0.002216743769402531, 0.7041169011314986
 0.9934456666407857, 0.3035602591294572, 0.0017483958384029814, 0.1893125413969585, 0.07954397610494851, 0.006116035181988659, 0.002216743769402531, 0.7041169011314986
 0.9934456666407857, 0.3035602591294572, 0.0017483958384029814, 0.1893125413969585, 0.07954397610494851, 0.006116035181988659, 0.002216743769402531, 0.7041169011314986
 0.9934456666407857, 0.3035602591294572, 0.0017483958384029814, 0.1893125413969585, 0.07954397610494851, 0.006116035181988659, 0.002216743769402531, 0.7041169011314986
 0.9946881231273335, 0.47192309057375326, 0.029962714513853454, 0.00019443441927488242, 0.6510208054717023, 0.9725426681498519, 0.9202987720146234, 0.8758829860490079
 0.9946881231273335, 0.47192309057375326, 0.029962714513853454, 0.00019443441927488242, 0.6510208054717023, 0.9725426681498519, 0.9202987720146234, 0.8758829860490079
 0.9946881231273335, 0.47192309057375326, 0.029962714513853454, 0.00019443441927488242, 0.6510208054717023, 0.9725426681498519, 0.9202987720146234, 0.8758829860490079
 0.9946881231273335, 0.47192309057375326, 0.029962714513853454, 0.00019443441927488242, 0.6510208054717023, 0.9725426681498519, 0.9202987720146234, 0.8758829860490079
 0.9996918732931039, 0.8334195180067318, 8.176668815440797e-06, 0.006008745584462885, 0.6765798479886784, 0.32469751333842284, 0.8990347003921678, 0.8222558716930843
 0.9996918732931039, 0.8334195180067318, 8.176668815440797e-06, 0.006008745584462885, 0.6765798479886784, 0.32469751333842284, 0.8990347003921678, 0.8222558716930843
 0.9996918732931039, 0.8334195180067318, 8.176668815440797e-06, 0.006008745584462885, 0.6765798479886784, 0.32469751333842284, 0.8990347003921678, 0.8222558716930843
 0.9996918732931039, 0.8334195180067318, 8.176668815440797e-06, 0.006008745584462885, 0.6765798479886784, 0.32469751333842284, 0.8990347003921678, 0.8222558716930843
 0.9981550794410337, 0.4591194675919884, 0.00043538609161472634, 0.07576043385404146, 0.0063160246741092016, 0.002983002276827209, 0.9193334400114689, 0.9687051027569814
 0.9981550794410337, 0.4591194675919884, 0.00043538609161472634, 0.07576043385404146, 0.0063160246741092016, 0.002983002276827209, 0.9193334400114689, 0.9687051027569814
 0.9981550794410337, 0.4591194675919884, 0.00043538609161472634, 0.07576043385404146, 0.0063160246741092016, 0.002983002276827209, 0.9193334400114689, 0.9687051027569814
 0.9981550794410337, 0.4591194675919884, 0.00043538609161472634, 0.07576043385404146, 0.0063160246741092016, 0.002983002276827209, 0.9193334400114689, 0.9687051027569814
 0.9966803792403639, 0.7167586767529749, 0.0026652512442524438, 0.0031496464159810568, 0.18843220603972965, 0.2455853935577864, 0.8909767284556909, 0.8529057104817127
 0.9966803792403639, 0.7167586767529749, 0.0026652512442524438, 0.0031496464159810568, 0.18843220603972965, 0.2455853935577864, 0.8909767284556909, 0.8529057104817127
 0.9966803792403639, 0.7167586767529749, 0.0026652512442524438, 0.0031496464159810568, 0.18843220603972965, 0.2455853935577864, 0.8909767284556909, 0.8529057104817127
 0.9966803792403639, 0.7167586767529749, 0.0026652512442524438, 0.0031496464159810568, 0.18843220603972965, 0.2455853935577864, 0.8909767284556909, 0.8529057104817127
 0.9071994074374304, 0.011410650485558387, 0.00012814373696612674, 0.002039014244925656, 0.38430402167417477, 0.2820562745595174, 0.9865210939689204, 0.7070320948148521
 0.9071994074374304, 0.011410650485558387, 0.00012814373696612674, 0.002039014244925656, 0.38430402167417477, 0.2820562745595174, 0.9865210939689204, 0.7070320948148521
 0.9071994074374304, 0.011410650485558387, 0.00012814373696612674, 0.002039014244925656, 0.38430402167417477, 0.2820562745595174, 0.9865210939689204, 0.7070320948148521
 0.9071994074374304, 0.011410650485558387, 0.00012814373696612674, 0.002039014244925656, 0.38430402167417477, 0.2820562745595174, 0.9865210939689204, 0.7070320948148521
 0.9943429227588583, 0.4003373788366285, 0.006872014377729447, 0.009705659763532302, 0.14108478733806523, 0.915926353715892, 0.9409321169499324, 0.8700283697940373
 0.9943429227588583, 0.4003373788366285, 0.006872014377729447, 0.009705659763532302, 0.14108478733806523, 0.915926353715892, 0.9409321169499324, 0.8700283697940373
 0.9943429227588583, 0.4003373788366285, 0.006872014377729447, 0.009705659763532302, 0.14108478733806523, 0.915926353715892, 0.9409321169499324, 0.8700283697940373
 0.9943429227588583, 0.4003373788366285, 0.006872014377729447, 0.0009589981097315014, 0.14108478733806523, 0.915926353715892, 0.9409321169499324, 0.8700283697940373
 0.9976782199174266, 0.7431434411764951, 0.00016305517379510952, 0.009705659763532302, 0.32665202438890084, 0.5212889659349258, 0.877451356964324, 0.0005551069674106833
 0.9976782199174266, 0.7431434411764951, 0.00016305517379510952, 0.0009589981097315014, 0.32665202438890084, 0.5212889659349258, 0.877451356964324, 0.0005551069674106833
 0.9976782199174266, 0.7431434411764951, 0.00016305517379510952, 0.0009589981097315014, 0.32665202438890084, 0.5212889659349258, 0.877451356964324, 0.0005551069674106833
 0.9976782199174266, 0.7431434411764951, 0.00016305517379510952, 0.00014255548786570914, 0.32665202438890084, 0.5212889659349258, 0.877451356964324, 0.0005551069674106833
 0.996762676002302, 0.27387165589941065, 0.0054886129054785345, 0.00014255548786570914, 0.0007772755434383601, 0.5912570106278398, 0.3671709070703067, 0.9869138863469061
 0.996762676002302, 0.27387165589941065, 0.0054886129054785345, 0.0009589981097315014, 0.0007772755434383601, 0.5912570106278398, 0.3671709070703067, 0.9869138863469061
 0.996762676002302, 0.27387165589941065, 0.0054886129054785345, 0.00014255548786570914, 0.0007772755434383601, 0.5912570106278398, 0.3671709070703067, 0.9869138863469061
 0.996762676002302, 0.27387165589941065, 0.0054886129054785345, 0.07006492673618389, 0.0007772755434383601, 0.5912570106278398, 0.3671709070703067, 0.9869138863469061
 0.9982229092378079, 0.6065678626117944, 0.001587399996265768, 0.07006492673618389, 0.515351924427752, 0.9253890109107303, 0.8690309066763338, 0.28043899661673793
 0.9982229092378079, 0.6065678626117944, 0.001587399996265768, 0.00014255548786570914, 0.515351924427752, 0.9253890109107303, 0.8690309066763338, 0.28043899661673793
 0.9982229092378079, 0.6065678626117944, 0.001587399996265768, 0.07006492673618389, 0.515351924427752, 0.9253890109107303, 0.8690309066763338, 0.28043899661673793
 0.9982229092378079, 0.6065678626117944, 0.001587399996265768, 0.0031974016770497564, 0.515351924427752, 0.9253890109107303, 0.8690309066763338, 0.28043899661673793
 0.9940455657315221, 0.30597865060942875, 0.035531354445776285, 0.07006492673618389, 0.17945237039168882, 0.8178485885938979, 0.6124939234815365, 0.7871980237627392
 0.9940455657315221, 0.30597865060942875, 0.035531354445776285, 0.0031974016770497564, 0.17945237039168882, 0.8178485885938979, 0.6124939234815365, 0.7871980237627392
 0.9940455657315221, 0.30597865060942875, 0.035531354445776285, 0.0031974016770497564, 0.17945237039168882, 0.8178485885938979, 0.6124939234815365, 0.7871980237627392
 0.9940455657315221, 0.30597865060942875, 0.035531354445776285, 0.0002267663805796588, 0.17945237039168882, 0.8178485885938979, 0.6124939234815365, 0.7871980237627392
 0.9756112466147585, 0.0967180666346731, 0.007062157269427059, 0.0002267663805796588, 0.019413105782676396, 0.007954574226701474, 0.2777395143815289, 0.9411291661699474
 0.9756112466147585, 0.0967180666346731, 0.007062157269427059, 0.0031974016770497564, 0.019413105782676396, 0.007954574226701474, 0.2777395143815289, 0.9411291661699474
 0.9756112466147585, 0.0967180666346731, 0.007062157269427059, 0.0002267663805796588, 0.019413105782676396, 0.007954574226701474, 0.2777395143815289, 0.9411291661699474
 0.9756112466147585, 0.0967180666346731, 0.007062157269427059, 0.008312835495974846, 0.019413105782676396, 0.007954574226701474, 0.2777395143815289, 0.9411291661699474
 0.9951928257392563, 0.3412837934254112, 0.0018518910742306497, 0.008312835495974846, 0.31943210736701677, 0.5332908272527622, 0.9589335037417461, 0.8840372635539624
 0.9951928257392563, 0.3412837934254112, 0.0018518910742306497, 0.008312835495974846, 0.31943210736701677, 0.5332908272527622, 0.9589335037417461, 0.8840372635539624
 0.9951928257392563, 0.3412837934254112, 0.0018518910742306497, 0.0002267663805796588, 0.31943210736701677, 0.5332908272527622, 0.9589335037417461, 0.8840372635539624
 0.9951928257392563, 0.3412837934254112, 0.0018518910742306497, 0.002976505809183694, 0.31943210736701677, 0.5332908272527622, 0.9589335037417461, 0.8840372635539624
 0.9976481627225473, 0.523046910628283, 0.0026343232992978548, 0.002976505809183694, 0.41094175582439624, 0.954647263107138, 0.8906994287716117, 0.9672162237980705
 0.9976481627225473, 0.523046910628283, 0.0026343232992978548, 0.002976505809183694, 0.41094175582439624, 0.954647263107138, 0.8906994287716117, 0.9672162237980705
 0.9976481627225473, 0.523046910628283, 0.0026343232992978548, 0.008312835495974846, 0.41094175582439624, 0.954647263107138, 0.8906994287716117, 0.9672162237980705
 0.9976481627225473, 0.523046910628283, 0.0026343232992978548, 0.044302526957662444, 0.41094175582439624, 0.954647263107138, 0.8906994287716117, 0.9672162237980705
 0.9958247017505892, 0.9506130840928654, 0.0007013157409874891, 0.044302526957662444, 0.1941802114038803, 0.19063234638030163, 0.8986524246960428, 0.4170726214687755
 0.9958247017505892, 0.9506130840928654, 0.0007013157409874891, 0.044302526957662444, 0.1941802114038803, 0.19063234638030163, 0.8986524246960428, 0.4170726214687755
 0.9958247017505892, 0.9506130840928654, 0.0007013157409874891, 0.012707067836633407, 0.1941802114038803, 0.19063234638030163, 0.8986524246960428, 0.4170726214687755
 0.9958247017505892, 0.9506130840928654, 0.0007013157409874891, 0.012707067836633407, 0.1941802114038803, 0.19063234638030163, 0.8986524246960428, 0.4170726214687755
 0.9975205147451419, 0.5495419436169774, 0.00949457481121223, 0.002976505809183694, 0.5810758028036888, 0.05464794263340703, 0.9540277369562133, 0.07853734082283917
 0.9975205147451419, 0.5495419436169774, 0.00949457481121223, 0.0025710053174501073, 0.5810758028036888, 0.05464794263340703, 0.9540277369562133, 0.07853734082283917
 0.9975205147451419, 0.5495419436169774, 0.00949457481121223, 0.012707067836633407, 0.5810758028036888, 0.05464794263340703, 0.9540277369562133, 0.07853734082283917
 0.9975205147451419, 0.5495419436169774, 0.00949457481121223, 0.0025710053174501073, 0.5810758028036888, 0.05464794263340703, 0.9540277369562133, 0.07853734082283917
 0.638822690585566, 0.0145099262016146, 4.9098416405983286e-05, 0.044302526957662444, 0.5578488886995747, 0.0008385378090873726, 0.4887634575884461, 0.8551443789691778
 0.638822690585566, 0.0145099262016146, 4.9098416405983286e-05, 0.017915751887681353, 0.5578488886995747, 0.0008385378090873726, 0.4887634575884461, 0.8551443789691778
 0.638822690585566, 0.0145099262016146, 4.9098416405983286e-05, 0.0025710053174501073, 0.5578488886995747, 0.0008385378090873726, 0.4887634575884461, 0.8551443789691778
 0.638822690585566, 0.0145099262016146, 4.9098416405983286e-05, 0.012707067836633407, 0.5578488886995747, 0.0008385378090873726, 0.4887634575884461, 0.8551443789691778
 0.9883744864260927, 0.46418226039833843, 0.001493987008970052, 0.017915751887681353, 0.24558349190367137, 0.7547486019864793, 0.5699225065878841, 0.929674386166841
 0.9883744864260927, 0.46418226039833843, 0.001493987008970052, 0.017915751887681353, 0.24558349190367137, 0.7547486019864793, 0.5699225065878841, 0.929674386166841
 0.9883744864260927, 0.46418226039833843, 0.001493987008970052, 0.18333765588995563, 0.24558349190367137, 0.7547486019864793, 0.5699225065878841, 0.929674386166841
 0.9883744864260927, 0.46418226039833843, 0.001493987008970052, 0.0025710053174501073, 0.24558349190367137, 0.7547486019864793, 0.5699225065878841, 0.929674386166841
 0.9993919020602469, 0.7545602852007754, 0.00814028001872616, 0.18333765588995563, 0.024619066762502893, 0.8076500636808304, 0.6063710637098024, 0.03361812824689192
 0.9993919020602469, 0.7545602852007754, 0.00814028001872616, 0.18333765588995563, 0.024619066762502893, 0.8076500636808304, 0.6063710637098024, 0.03361812824689192
 0.9993919020602469, 0.7545602852007754, 0.00814028001872616, 0.0017109043053598336, 0.024619066762502893, 0.8076500636808304, 0.6063710637098024, 0.03361812824689192
 0.9993919020602469, 0.7545602852007754, 0.00814028001872616, 0.017915751887681353, 0.024619066762502893, 0.8076500636808304, 0.6063710637098024, 0.03361812824689192
 0.9772263345254915, 0.10602089736553338, 0.0007116713168298054, 0.0017109043053598336, 0.07365838876033812, 0.8655728355610569, 0.6908706009839426, 0.9583428965100819
 0.9772263345254915, 0.10602089736553338, 0.0007116713168298054, 0.0017109043053598336, 0.07365838876033812, 0.8655728355610569, 0.6908706009839426, 0.9583428965100819
 0.9772263345254915, 0.10602089736553338, 0.0007116713168298054, 0.15114570704185118, 0.07365838876033812, 0.8655728355610569, 0.6908706009839426, 0.9583428965100819
 0.9772263345254915, 0.10602089736553338, 0.0007116713168298054, 0.15114570704185118, 0.07365838876033812, 0.8655728355610569, 0.6908706009839426, 0.9583428965100819
 0.9860377731582479, 0.1903138456233943, 0.0018956717566675145, 0.18333765588995563, 0.0030249221159106654, 0.6818816988124401, 0.45156633347530095, 0.9298284617990759
 0.9860377731582479, 0.1903138456233943, 0.0018956717566675145, 0.014185155671966414, 0.0030249221159106654, 0.6818816988124401, 0.45156633347530095, 0.9298284617990759
 0.9860377731582479, 0.1903138456233943, 0.0018956717566675145, 0.15114570704185118, 0.0030249221159106654, 0.6818816988124401, 0.45156633347530095, 0.9298284617990759
 0.9860377731582479, 0.1903138456233943, 0.0018956717566675145, 0.0017109043053598336, 0.0030249221159106654, 0.6818816988124401, 0.45156633347530095, 0.9298284617990759
 0.8719204623328469, 0.028686177114458436, 0.013441179450797891, 0.014185155671966414, 0.0010562989651374797, 0.14823792403225952, 0.869615484812284, 0.9245711280926302
 0.8719204623328469, 0.028686177114458436, 0.013441179450797891, 0.014185155671966414, 0.0010562989651374797, 0.14823792403225952, 0.869615484812284, 0.9245711280926302
 0.8719204623328469, 0.028686177114458436, 0.013441179450797891, 0.06351187201906795, 0.0010562989651374797, 0.14823792403225952, 0.869615484812284, 0.9245711280926302
 0.8719204623328469, 0.028686177114458436, 0.013441179450797891, 0.06351187201906795, 0.0010562989651374797, 0.14823792403225952, 0.869615484812284, 0.9245711280926302
 0.9994966341581748, 0.25878163792677383, 0.011787345549066436, 0.15114570704185118, 0.8524598544813596, 0.06349003204902681, 0.2525179015748889, 0.338239912354919
 0.9994966341581748, 0.25878163792677383, 0.011787345549066436, 0.06351187201906795, 0.8524598544813596, 0.06349003204902681, 0.2525179015748889, 0.338239912354919
 0.9994966341581748, 0.25878163792677383, 0.011787345549066436, 0.10569244159241951, 0.8524598544813596, 0.06349003204902681, 0.2525179015748889, 0.338239912354919
 0.9994966341581748, 0.25878163792677383, 0.011787345549066436, 0.10569244159241951, 0.8524598544813596, 0.06349003204902681, 0.2525179015748889, 0.338239912354919
 0.6894733332242984, 0.009840893929940198, 0.001432148029740194, 0.014185155671966414, 0.13574704067618978, 0.5076780769290391, 0.8162482340950485, 0.5472059362877828
 0.6894733332242984, 0.009840893929940198, 0.001432148029740194, 0.10569244159241951, 0.13574704067618978, 0.5076780769290391, 0.8162482340950485, 0.5472059362877828
 0.6894733332242984, 0.009840893929940198, 0.001432148029740194, 0.03367073221713953, 0.13574704067618978, 0.5076780769290391, 0.8162482340950485, 0.5472059362877828
 0.6894733332242984, 0.009840893929940198, 0.001432148029740194, 0.03367073221713953, 0.13574704067618978, 0.5076780769290391, 0.8162482340950485, 0.5472059362877828
 0.9319660943776081, 0.03852354684568128, 0.00022842803904336362, 0.03367073221713953, 0.1625133944806381, 0.5090508420940248, 0.1470534219753919, 0.9820624594030413
 0.9319660943776081, 0.03852354684568128, 0.00022842803904336362, 0.06351187201906795, 0.1625133944806381, 0.5090508420940248, 0.1470534219753919, 0.9820624594030413
 0.9319660943776081, 0.03852354684568128, 0.00022842803904336362, 0.025114323844679976, 0.1625133944806381, 0.5090508420940248, 0.1470534219753919, 0.9820624594030413
 0.9319660943776081, 0.03852354684568128, 0.00022842803904336362, 0.025114323844679976, 0.1625133944806381, 0.5090508420940248, 0.1470534219753919, 0.9820624594030413
 0.9166906487634295, 0.016040954273048927, 0.0006121953998537593, 0.025114323844679976, 1.078568133414203e-07, 0.8559736559547871, 0.9897065127720563, 0.47215590808992347
 0.9166906487634295, 0.016040954273048927, 0.0006121953998537593, 0.10569244159241951, 1.078568133414203e-07, 0.8559736559547871, 0.9897065127720563, 0.47215590808992347
 0.9166906487634295, 0.016040954273048927, 0.0006121953998537593, 0.000565540928995041, 1.078568133414203e-07, 0.8559736559547871, 0.9897065127720563, 0.47215590808992347
 0.9166906487634295, 0.016040954273048927, 0.0006121953998537593, 0.000565540928995041, 1.078568133414203e-07, 0.8559736559547871, 0.9897065127720563, 0.47215590808992347
 0.995578290018261, 0.6065140692827962, 0.017165194734626577, 0.000565540928995041, 0.233083787871278, 0.3167551704489736, 0.20108904123547663, 0.754769682978224
 0.995578290018261, 0.6065140692827962, 0.017165194734626577, 0.03367073221713953, 0.233083787871278, 0.3167551704489736, 0.20108904123547663, 0.754769682978224
 0.995578290018261, 0.6065140692827962, 0.017165194734626577, 0.0005351001416632724, 0.233083787871278, 0.3167551704489736, 0.20108904123547663, 0.754769682978224
 0.995578290018261, 0.6065140692827962, 0.017165194734626577, 0.0005351001416632724, 0.233083787871278, 0.3167551704489736, 0.20108904123547663, 0.754769682978224
 0.16147407480591358, 0.9047811104137402, 0.013150379877666533, 0.0005351001416632724, 0.28331290584621865, 0.9684627373009956, 0.9873952405580713, 0.9921816353475178
 0.16147407480591358, 0.9047811104137402, 0.013150379877666533, 0.025114323844679976, 0.28331290584621865, 0.9684627373009956, 0.9873952405580713, 0.9921816353475178
 0.16147407480591358, 0.9047811104137402, 0.013150379877666533, 0.005797316529634682, 0.28331290584621865, 0.9684627373009956, 0.9873952405580713, 0.9921816353475178
 0.16147407480591358, 0.9047811104137402, 0.013150379877666533, 0.005797316529634682, 0.28331290584621865, 0.9684627373009956, 0.9873952405580713, 0.9921816353475178
 0.9908619896704948, 0.1947814901902046, 0.0017938366300347453, 0.005797316529634682, 0.20759779383792465, 0.0002863806083252356, 0.10919613965226424, 0.9320388683210556
 0.9908619896704948, 0.1947814901902046, 0.0017938366300347453, 0.000565540928995041, 0.20759779383792465, 0.0002863806083252356, 0.10919613965226424, 0.9320388683210556
 0.9908619896704948, 0.1947814901902046, 0.0017938366300347453, 0.005736708992867916, 0.20759779383792465, 0.0002863806083252356, 0.10919613965226424, 0.9320388683210556
 0.9908619896704948, 0.1947814901902046, 0.0017938366300347453, 0.005736708992867916, 0.20759779383792465, 0.0002863806083252356, 0.10919613965226424, 0.9320388683210556
 0.6654149738817823, 0.11598915250285036, 0.0009813253293250667, 0.0005351001416632724, 0.34446892307340815, 0.08855322597319046, 0.9341533957602745, 0.9707618082404319
 0.6654149738817823, 0.11598915250285036, 0.0009813253293250667, 0.005736708992867916, 0.34446892307340815, 0.08855322597319046, 0.9341533957602745, 0.9707618082404319
 0.6654149738817823, 0.11598915250285036, 0.0009813253293250667, 8.075930083809988e-07, 0.34446892307340815, 0.08855322597319046, 0.9341533957602745, 0.9707618082404319
 0.6654149738817823, 0.11598915250285036, 0.0009813253293250667, 8.075930083809988e-07, 0.34446892307340815, 0.08855322597319046, 0.9341533957602745, 0.9707618082404319
 0.9297065872591533, 0.9070419756344479, 0.004535743453275161, 0.005797316529634682, 0.3195968621610396, 0.306253292112008, 0.7945184616220493, 0.9470815071679599
 0.9297065872591533, 0.9070419756344479, 0.004535743453275161, 8.075930083809988e-07, 0.3195968621610396, 0.306253292112008, 0.7945184616220493, 0.9470815071679599
 0.9297065872591533, 0.9070419756344479, 0.004535743453275161, 0.016422334296200294, 0.3195968621610396, 0.306253292112008, 0.7945184616220493, 0.9470815071679599
 0.9297065872591533, 0.9070419756344479, 0.004535743453275161, 0.005736708992867916, 0.3195968621610396, 0.306253292112008, 0.7945184616220493, 0.9470815071679599
 0.9906050043302677, 0.5341855208790759, 0.00037038140563690496, 0.016422334296200294, 0.36111623879387694, 0.9794164895619781, 0.5189659355334417, 0.8854680591732206
 0.9906050043302677, 0.5341855208790759, 0.00037038140563690496, 0.016422334296200294, 0.36111623879387694, 0.9794164895619781, 0.5189659355334417, 0.8854680591732206
 0.9906050043302677, 0.5341855208790759, 0.00037038140563690496, 0.007478350017233492, 0.36111623879387694, 0.9794164895619781, 0.5189659355334417, 0.8854680591732206
 0.9906050043302677, 0.5341855208790759, 0.00037038140563690496, 8.075930083809988e-07, 0.36111623879387694, 0.9794164895619781, 0.5189659355334417, 0.8854680591732206
 0.9996392004546634, 0.9053936873830035, 0.004029297164050052, 0.007478350017233492, 0.04966827830322687, 0.10944978957292134, 0.9962510534012079, 0.9387168467113384
 0.9996392004546634, 0.9053936873830035, 0.004029297164050052, 0.007478350017233492, 0.04966827830322687, 0.10944978957292134, 0.9962510534012079, 0.9387168467113384
 0.9996392004546634, 0.9053936873830035, 0.004029297164050052, 0.0069800661620574795, 0.04966827830322687, 0.10944978957292134, 0.9962510534012079, 0.9387168467113384
 0.9996392004546634, 0.9053936873830035, 0.004029297164050052, 0.016422334296200294, 0.04966827830322687, 0.10944978957292134, 0.9962510534012079, 0.9387168467113384
 0.9969938875237527, 0.3995668584606774, 0.0001700789610289138, 0.0069800661620574795, 0.695951218273753, 0.1795440512407128, 0.6653482013988198, 0.8074300951048827
 0.9969938875237527, 0.3995668584606774, 0.0001700789610289138, 0.0069800661620574795, 0.695951218273753, 0.1795440512407128, 0.6653482013988198, 0.8074300951048827
 0.9969938875237527, 0.3995668584606774, 0.0001700789610289138, 7.622106956914588e-05, 0.695951218273753, 0.1795440512407128, 0.6653482013988198, 0.8074300951048827
 0.9969938875237527, 0.3995668584606774, 0.0001700789610289138, 0.007478350017233492, 0.695951218273753, 0.1795440512407128, 0.6653482013988198, 0.8074300951048827
 0.998571191479569, 0.6169987932765175, 0.0007322596582533164, 7.622106956914588e-05, 0.7307559219137092, 0.09987955602721481, 0.8681783540302483, 0.9788953720899707
 0.998571191479569, 0.6169987932765175, 0.0007322596582533164, 7.622106956914588e-05, 0.7307559219137092, 0.09987955602721481, 0.8681783540302483, 0.9788953720899707
 0.998571191479569, 0.6169987932765175, 0.0007322596582533164, 0.0069800661620574795, 0.7307559219137092, 0.09987955602721481, 0.8681783540302483, 0.9788953720899707
 0.998571191479569, 0.6169987932765175, 0.0007322596582533164, 0.00280309697704371, 0.7307559219137092, 0.09987955602721481, 0.8681783540302483, 0.9788953720899707
 0.8159407696359152, 0.6815043472393179, 0.002611493353935256, 0.00280309697704371, 0.3736782898291653, 0.3237555383588966, 0.9204908471727776, 0.7597885023411517
 0.8159407696359152, 0.6815043472393179, 0.002611493353935256, 7.622106956914588e-05, 0.3736782898291653, 0.3237555383588966, 0.9204908471727776, 0.7597885023411517
 0.8159407696359152, 0.6815043472393179, 0.002611493353935256, 0.00280309697704371, 0.3736782898291653, 0.3237555383588966, 0.9204908471727776, 0.7597885023411517
 0.8159407696359152, 0.6815043472393179, 0.002611493353935256, 0.00280309697704371, 0.3736782898291653, 0.3237555383588966, 0.9204908471727776, 0.7597885023411517
 0.9997682230750502, 0.43339607611909775, 0.015053855619930681, 0.010425849280753897, 0.7458216452188839, 0.2235142366886329, 0.529716125986956, 0.9985031549694693
 0.9997682230750502, 0.43339607611909775, 0.015053855619930681, 0.010425849280753897, 0.7458216452188839, 0.2235142366886329, 0.529716125986956, 0.9985031549694693
 0.9997682230750502, 0.43339607611909775, 0.015053855619930681, 0.010425849280753897, 0.7458216452188839, 0.2235142366886329, 0.529716125986956, 0.9985031549694693
 0.9997682230750502, 0.43339607611909775, 0.015053855619930681, 0.010425849280753897, 0.7458216452188839, 0.2235142366886329, 0.529716125986956, 0.9985031549694693
 0.9998026532202515, 0.9789912935771161, 0.011591879551360056, 0.00015363138538867133, 0.06722590322537654, 0.9460370294197739, 0.9242645775163598, 0.7461995792534881
 0.9998026532202515, 0.9789912935771161, 0.011591879551360056, 0.00015363138538867133, 0.06722590322537654, 0.9460370294197739, 0.9242645775163598, 0.7461995792534881
 0.9998026532202515, 0.9789912935771161, 0.011591879551360056, 0.00015363138538867133, 0.06722590322537654, 0.9460370294197739, 0.9242645775163598, 0.7461995792534881
 0.9998026532202515, 0.9789912935771161, 0.011591879551360056, 0.00015363138538867133, 0.06722590322537654, 0.9460370294197739, 0.9242645775163598, 0.7461995792534881
 0.9844848605408036, 0.20751365378744704, 0.00028208913346346827, 0.013711503081858825, 0.01725184619954786, 0.9541158555908344, 0.2568975087400325, 0.8822724768054229
 0.9844848605408036, 0.20751365378744704, 0.00028208913346346827, 0.013711503081858825, 0.01725184619954786, 0.9541158555908344, 0.2568975087400325, 0.8822724768054229
 0.9844848605408036, 0.20751365378744704, 0.00028208913346346827, 0.013711503081858825, 0.01725184619954786, 0.9541158555908344, 0.2568975087400325, 0.8822724768054229
 0.9844848605408036, 0.20751365378744704, 0.00028208913346346827, 0.002084407379380811, 0.01725184619954786, 0.9541158555908344, 0.2568975087400325, 0.8822724768054229
 0.1849526291542054, 0.0008652963375838555, 4.2210657890254055e-06, 0.013711503081858825, 0.012206176589599878, 0.3910419069076932, 0.9796059893425463, 0.9654578139556468
 0.1849526291542054, 0.0008652963375838555, 4.2210657890254055e-06, 0.002084407379380811, 0.012206176589599878, 0.3910419069076932, 0.9796059893425463, 0.9654578139556468
 0.1849526291542054, 0.0008652963375838555, 4.2210657890254055e-06, 0.002084407379380811, 0.012206176589599878, 0.3910419069076932, 0.9796059893425463, 0.9654578139556468
 0.1849526291542054, 0.0008652963375838555, 0.025938584313258992, 0.03435899512566809, 0.012206176589599878, 0.3910419069076932, 0.9796059893425463, 0.9654578139556468
 0.14516827388648307, 0.8959327971987768, 4.2210657890254055e-06, 0.002084407379380811, 0.135061950672904, 0.7056534418481647, 0.8151713651393442, 0.0004316425235120578
 0.14516827388648307, 0.8959327971987768, 0.025938584313258992, 0.03435899512566809, 0.135061950672904, 0.7056534418481647, 0.8151713651393442, 0.0004316425235120578
 0.14516827388648307, 0.8959327971987768, 0.025938584313258992, 0.03435899512566809, 0.135061950672904, 0.7056534418481647, 0.8151713651393442, 0.0004316425235120578
 0.14516827388648307, 0.8959327971987768, 0.003581302615571551, 0.0007663579057990207, 0.135061950672904, 0.7056534418481647, 0.8151713651393442, 0.0004316425235120578
 0.9948907165814869, 0.5139896544980075, 0.025938584313258992, 0.03435899512566809, 0.7755687402863682, 0.6124805915700069, 0.009996911119178149, 0.9720230309138672
 0.9948907165814869, 0.5139896544980075, 0.003581302615571551, 0.0007663579057990207, 0.7755687402863682, 0.6124805915700069, 0.009996911119178149, 0.9720230309138672
 0.9948907165814869, 0.5139896544980075, 0.003581302615571551, 0.0007663579057990207, 0.7755687402863682, 0.6124805915700069, 0.009996911119178149, 0.9720230309138672
 0.9948907165814869, 0.5139896544980075, 0.160698585825667, 0.011671101510719857, 0.7755687402863682, 0.6124805915700069, 0.009996911119178149, 0.9720230309138672
 0.999720833783336, 0.9308861799599644, 0.003581302615571551, 0.0007663579057990207, 0.6893401632901258, 0.15686787338422511, 0.10139273402383416, 0.8329945753561976
 0.999720833783336, 0.9308861799599644, 0.160698585825667, 0.011671101510719857, 0.6893401632901258, 0.15686787338422511, 0.10139273402383416, 0.8329945753561976
 0.999720833783336, 0.9308861799599644, 0.160698585825667, 0.011671101510719857, 0.6893401632901258, 0.15686787338422511, 0.10139273402383416, 0.8329945753561976
 0.999720833783336, 0.9308861799599644, 0.008781340622353546, 0.23145765769039336, 0.6893401632901258, 0.05250741131668277, 0.10139273402383416, 0.8329945753561976
 0.98854693020229, 0.5172911711645622, 0.160698585825667, 0.011671101510719857, 0.039695505291452875, 0.15686787338422511, 0.6416009122643158, 0.9942420261399281
 0.98854693020229, 0.5172911711645622, 0.008781340622353546, 0.23145765769039336, 0.039695505291452875, 0.05250741131668277, 0.6416009122643158, 0.9942420261399281
 0.98854693020229, 0.5172911711645622, 0.008781340622353546, 0.23145765769039336, 0.039695505291452875, 0.05250741131668277, 0.6416009122643158, 0.9942420261399281
 0.98854693020229, 0.5172911711645622, 0.00021144081578288045, 0.0421606896428425, 0.039695505291452875, 0.3984220724114493, 0.6416009122643158, 0.9942420261399281
 0.9751001240781317, 0.1782144242550668, 0.008781340622353546, 0.23145765769039336, 0.30857916604835534, 0.05250741131668277, 0.8493523094895937, 0.9027307402322869
 0.9751001240781317, 0.1782144242550668, 0.00021144081578288045, 0.0421606896428425, 0.30857916604835534, 0.3984220724114493, 0.8493523094895937, 0.9027307402322869
 0.9751001240781317, 0.1782144242550668, 0.00021144081578288045, 0.026416710484656027, 0.30857916604835534, 0.3984220724114493, 0.8493523094895937, 0.9027307402322869
 0.9751001240781317, 0.1782144242550668, 0.0005058114089864884, 0.0421606896428425, 0.30857916604835534, 0.6776846406815783, 0.8493523094895937, 0.9027307402322869
 0.9672198341055084, 0.0774196020942087, 0.00021144081578288045, 0.0421606896428425, 0.2582359080117922, 0.3984220724114493, 0.9664838420163092, 0.09199177748281137
 0.9672198341055084, 0.0774196020942087, 0.0005058114089864884, 0.026416710484656027, 0.2582359080117922, 0.6776846406815783, 0.9664838420163092, 0.09199177748281137
 0.9672198341055084, 0.0774196020942087, 0.0005058114089864884, 0.025885369357489002, 0.2582359080117922, 0.6776846406815783, 0.9664838420163092, 0.09199177748281137
 0.9672198341055084, 0.0774196020942087, 0.001859294311477547, 0.026416710484656027, 0.2582359080117922, 0.06543435427837864, 0.9664838420163092, 0.09199177748281137
 0.9981520501439853, 0.5628338138228746, 0.0005058114089864884, 0.026416710484656027, 0.3581187461692099, 0.6776846406815783, 0.9775847103142757, 0.9737540943939396
 0.9981520501439853, 0.5628338138228746, 0.001859294311477547, 0.025885369357489002, 0.3581187461692099, 0.06543435427837864, 0.9775847103142757, 0.9737540943939396
 0.9981520501439853, 0.5628338138228746, 0.001859294311477547, 0.017690010248096112, 0.3581187461692099, 0.06543435427837864, 0.9775847103142757, 0.9737540943939396
 0.9981520501439853, 0.46921108855432314, 0.0013106390686951407, 0.025885369357489002, 0.3581187461692099, 0.005580580418119903, 0.9775847103142757, 0.9737540943939396
 0.9985828758153611, 0.5628338138228746, 0.001859294311477547, 0.025885369357489002, 0.1071850563326701, 0.06543435427837864, 0.9782541529312745, 0.8293531355157917
 0.9985828758153611, 0.46921108855432314, 0.0013106390686951407, 0.017690010248096112, 0.1071850563326701, 0.005580580418119903, 0.9782541529312745, 0.8293531355157917
 0.9985828758153611, 0.46921108855432314, 0.0013106390686951407, 0.004642375955250823, 0.1071850563326701, 0.9884840573700042, 0.9782541529312745, 0.8293531355157917
 0.9985828758153611, 0.2262765981483002, 0.00118994965557581, 0.017690010248096112, 0.014777982017455407, 0.005580580418119903, 0.9782541529312745, 0.8293531355157917
 0.9966244503808058, 0.2262765981483002, 0.0013106390686951407, 0.017690010248096112, 0.1071850563326701, 0.9884840573700042, 0.6808183964072254, 0.00706831346803807
 0.9966244503808058, 0.46921108855432314, 0.00118994965557581, 0.004642375955250823, 0.014777982017455407, 0.005580580418119903, 0.6808183964072254, 0.00706831346803807
 0.9966244503808058, 0.2262765981483002, 0.00118994965557581, 3.2604383193974925e-05, 0.014777982017455407, 0.9542575670139791, 0.6808183964072254, 0.00706831346803807
 0.9966244503808058, 0.0034748335942182762, 1.400773363671796e-05, 0.004642375955250823, 0.014777982017455407, 0.9884840573700042, 0.6808183964072254, 0.00706831346803807
 0.42634563622038624, 0.0034748335942182762, 0.00118994965557581, 0.004642375955250823, 0.2099362243119162, 0.9542575670139791, 0.7557054707214169, 0.9593439955051543
 0.42634563622038624, 0.0034748335942182762, 1.400773363671796e-05, 3.2604383193974925e-05, 0.2099362243119162, 0.9884840573700042, 0.7557054707214169, 0.9593439955051543
 0.42634563622038624, 0.2262765981483002, 1.400773363671796e-05, 6.754047180125534e-08, 0.2099362243119162, 0.0337709071316839, 0.7557054707214169, 0.9593439955051543
 0.42634563622038624, 0.1828377448520792, 0.0011209671965080035, 3.2604383193974925e-05, 0.13116613255676943, 0.9542575670139791, 0.7557054707214169, 0.9593439955051543
 0.9681023825162274, 0.1828377448520792, 1.400773363671796e-05, 6.754047180125534e-08, 0.2099362243119162, 0.0337709071316839, 0.7900281457581856, 0.819462413783518
 0.9681023825162274, 0.1828377448520792, 0.0011209671965080035, 3.2604383193974925e-05, 0.13116613255676943, 0.9542575670139791, 0.7900281457581856, 0.819462413783518
 0.9681023825162274, 0.0034748335942182762, 0.0011209671965080035, 0.005979956784650251, 0.13116613255676943, 0.5052803650148904, 0.7900281457581856, 0.819462413783518
 0.9681023825162274, 0.0007678404861118386, 3.8326191030989825e-06, 6.754047180125534e-08, 0.13116613255676943, 0.0337709071316839, 0.7900281457581856, 0.819462413783518
 0.21066645409971607, 0.0007678404861118386, 0.0011209671965080035, 0.0012428124021206422, 0.44354095028109514, 0.5052803650148904, 0.7885238999525415, 0.9939580143842198
 0.21066645409971607, 0.0007678404861118386, 3.8326191030989825e-06, 0.005979956784650251, 0.44354095028109514, 0.0337709071316839, 0.7885238999525415, 0.9939580143842198
 0.21066645409971607, 0.1828377448520792, 3.8326191030989825e-06, 6.754047180125534e-08, 0.44354095028109514, 0.9854872405970768, 0.7885238999525415, 0.9939580143842198
 0.21066645409971607, 0.27195304803393483, 0.0020143668277322613, 0.004090778065058836, 0.5282169378188939, 0.5052803650148904, 0.7885238999525415, 0.9939580143842198
 0.9991721955663602, 0.27195304803393483, 3.8326191030989825e-06, 0.005979956784650251, 0.5282169378188939, 0.5052803650148904, 0.7951348531244484, 0.925938629963871
 0.9991721955663602, 0.0007678404861118386, 0.0020143668277322613, 0.005979956784650251, 0.44354095028109514, 0.9854872405970768, 0.7951348531244484, 0.925938629963871
 0.9991721955663602, 0.27195304803393483, 0.0020143668277322613, 0.026623748727889716, 0.5282169378188939, 0.8995778205362952, 0.7951348531244484, 0.925938629963871
 0.9991721955663602, 0.9097249060799495, 0.03555198412111913, 0.0012428124021206422, 0.24633203300819065, 0.9854872405970768, 0.7951348531244484, 0.925938629963871
 0.9908616831591586, 0.9097249060799495, 0.0020143668277322613, 0.0012428124021206422, 0.24633203300819065, 0.8995778205362952, 0.9694608962576317, 0.8550348571610706
 0.9908616831591586, 0.9097249060799495, 0.03555198412111913, 0.0012428124021206422, 0.5282169378188939, 0.9854872405970768, 0.9694608962576317, 0.8550348571610706
 0.9908616831591586, 0.27195304803393483, 0.03555198412111913, 0.008792225454969911, 0.24633203300819065, 0.4661880281789485, 0.9694608962576317, 0.8550348571610706
 0.9908616831591586, 0.7319868364808386, 0.011905298522627533, 0.004090778065058836, 0.004442975437344238, 0.8995778205362952, 0.9694608962576317, 0.8550348571610706
 0.995273414694877, 0.7319868364808386, 0.011905298522627533, 0.004090778065058836, 0.004442975437344238, 0.8995778205362952, 0.9663634751873504, 0.9922054903661742
 0.995273414694877, 0.7319868364808386, 0.03555198412111913, 0.022508607716880534, 0.24633203300819065, 0.4661880281789485, 0.9663634751873504, 0.9922054903661742
 0.995273414694877, 0.9097249060799495, 0.011905298522627533, 0.004090778065058836, 0.004442975437344238, 0.7922579317788656, 0.9663634751873504, 0.9922054903661742
 0.995273414694877, 0.3721873134592933, 0.003330913091163689, 0.026623748727889716, 0.021781388150567804, 0.4661880281789485, 0.9663634751873504, 0.9922054903661742
 0.9976411639082898, 0.3721873134592933, 0.003330913091163689, 0.00039311979582235603, 0.021781388150567804, 0.4661880281789485, 0.8028220268199525, 0.9443305765864235
 0.9976411639082898, 0.3721873134592933, 0.011905298522627533, 0.026623748727889716, 0.004442975437344238, 0.7922579317788656, 0.8028220268199525, 0.9443305765864235
 0.9976411639082898, 0.7319868364808386, 0.003330913091163689, 0.027116262827676704, 0.021781388150567804, 0.8702851672773914, 0.8028220268199525, 0.9443305765864235
 0.9976411639082898, 0.00015628792603307484, 0.003232432279934045, 0.026623748727889716, 0.012026897370370935, 0.7922579317788656, 0.8028220268199525, 0.9443305765864235
 0.9992201719070101, 0.00015628792603307484, 0.003232432279934045, 0.008792225454969911, 0.012026897370370935, 0.7922579317788656, 0.9916043657287824, 0.8450059896150406
 0.9992201719070101, 0.00015628792603307484, 0.003330913091163689, 0.008792225454969911, 0.021781388150567804, 0.8702851672773914, 0.9916043657287824, 0.8450059896150406
 0.9992201719070101, 0.3721873134592933, 0.003232432279934045, 0.14172306248974628, 0.012026897370370935, 0.43720733521982813, 0.9916043657287824, 0.8450059896150406
 0.9992201719070101, 0.4311344667313729, 0.01924372786109197, 0.008792225454969911, 0.4065026683806472, 0.8702851672773914, 0.9916043657287824, 0.8450059896150406
 0.987692808486109, 0.4311344667313729, 0.01924372786109197, 0.022508607716880534, 0.4065026683806472, 0.8702851672773914, 0.9082047667596296, 0.9118832587727074
 0.987692808486109, 0.4311344667313729, 0.003232432279934045, 0.022508607716880534, 0.012026897370370935, 0.43720733521982813, 0.9082047667596296, 0.9118832587727074
 0.987692808486109, 0.00015628792603307484, 0.01924372786109197, 0.13811824241646953, 0.4065026683806472, 0.6653463630599982, 0.9082047667596296, 0.9118832587727074
 0.987692808486109, 0.5081513250717938, 0.010201388720470658, 0.022508607716880534, 0.04999594710766263, 0.43720733521982813, 0.9082047667596296, 0.9118832587727074
 0.9716133712536018, 0.5081513250717938, 0.010201388720470658, 0.00039311979582235603, 0.04999594710766263, 0.43720733521982813, 0.8670785120048438, 0.983836842879396
 0.9716133712536018, 0.5081513250717938, 0.01924372786109197, 0.00039311979582235603, 0.4065026683806472, 0.6653463630599982, 0.8670785120048438, 0.983836842879396
 0.9716133712536018, 0.4311344667313729, 0.010201388720470658, 0.00039311979582235603, 0.04999594710766263, 0.9040540409444858, 0.8670785120048438, 0.983836842879396
 0.9716133712536018, 0.17138536032463386, 0.0010070406706828507, 0.027116262827676704, 0.7768277674881213, 0.6653463630599982, 0.8670785120048438, 0.983836842879396
 0.9966209207659655, 0.17138536032463386, 0.0010070406706828507, 0.00028055028060103206, 0.7768277674881213, 0.6653463630599982, 0.378822715147121, 0.8933209858349569
 0.9966209207659655, 0.17138536032463386, 0.010201388720470658, 0.14172306248974628, 0.04999594710766263, 0.9040540409444858, 0.378822715147121, 0.8933209858349569
 0.9966209207659655, 0.5081513250717938, 0.0009093989677538618, 0.027116262827676704, 0.7768277674881213, 0.12525687889714654, 0.378822715147121, 0.8933209858349569
 0.9966209207659655, 0.12613699606225628, 0.0010070406706828507, 0.13811824241646953, 0.4849348471394567, 0.9040540409444858, 0.378822715147121, 0.8933209858349569
 0.9852272996921551, 0.12613699606225628, 0.0009093989677538618, 0.021589172149892016, 0.4849348471394567, 0.9040540409444858, 0.21077930479492957, 0.9744378430324186
 0.9852272996921551, 0.12613699606225628, 0.0010070406706828507, 0.027116262827676704, 0.7768277674881213, 0.12525687889714654, 0.21077930479492957, 0.9744378430324186
 0.9852272996921551, 0.17138536032463386, 0.00046495758295224393, 0.00028055028060103206, 0.4849348471394567, 0.7781934753947954, 0.21077930479492957, 0.9744378430324186
 0.9852272996921551, 0.660353695532396, 0.0009093989677538618, 0.14172306248974628, 0.019600544088733286, 0.12525687889714654, 0.21077930479492957, 0.9744378430324186
 0.998978927439771, 0.660353695532396, 0.00046495758295224393, 0.14172306248974628, 0.019600544088733286, 0.12525687889714654, 0.9389187865232113, 0.9616421733725299
 0.998978927439771, 0.660353695532396, 0.0009093989677538618, 1.6655201737139125e-09, 0.019600544088733286, 0.7781934753947954, 0.9389187865232113, 0.9616421733725299
 0.998978927439771, 0.12613699606225628, 0.00027728633313750273, 0.021589172149892016, 0.4849348471394567, 0.912605582363567, 0.9389187865232113, 0.9616421733725299
 0.998978927439771, 0.05720005917307203, 0.00046495758295224393, 0.13811824241646953, 0.000978630768954963, 0.7781934753947954, 0.9389187865232113, 0.9616421733725299
 0.9691176184756716, 0.05720005917307203, 0.00027728633313750273, 0.13811824241646953, 0.000978630768954963, 0.7781934753947954, 0.9711396781672145, 0.5400060402067118
 0.9691176184756716, 0.05720005917307203, 0.00046495758295224393, 1.6655201737139125e-09, 0.000978630768954963, 0.912605582363567, 0.9711396781672145, 0.5400060402067118
 0.9691176184756716, 0.660353695532396, 0.0010894664271380193, 0.005858499284463937, 0.019600544088733286, 0.9519301873084579, 0.9711396781672145, 0.5400060402067118
 0.9691176184756716, 0.20391283079157804, 0.00027728633313750273, 0.00028055028060103206, 0.012285135737264585, 0.912605582363567, 0.9711396781672145, 0.5400060402067118
 0.9768667958357997, 0.20391283079157804, 0.0010894664271380193, 0.00028055028060103206, 0.012285135737264585, 0.912605582363567, 0.5559846353715, 0.7537535700077479
 0.9768667958357997, 0.20391283079157804, 0.0016696331215079112, 0.005858499284463937, 0.012285135737264585, 0.9519301873084579, 0.5559846353715, 0.7537535700077479
 0.9768667958357997, 0.05720005917307203, 0.00027728633313750273, 0.05607449690760486, 0.06641673064318507, 0.7417207604811717, 0.5559846353715, 0.7537535700077479
 0.9768667958357997, 0.1905424839863355, 0.0010894664271380193, 0.021589172149892016, 0.000978630768954963, 0.9519301873084579, 0.5559846353715, 0.7537535700077479
 0.7406922385870862, 0.1905424839863355, 0.0016696331215079112, 0.05607449690760486, 0.06641673064318507, 0.9519301873084579, 0.5712227879632128, 0.9927481077308253
 0.7406922385870862, 0.1905424839863355, 0.0020519301188484896, 0.021589172149892016, 0.06641673064318507, 0.7417207604811717, 0.5712227879632128, 0.9927481077308253
 0.7406922385870862, 0.20391283079157804, 0.0010894664271380193, 1.6655201737139125e-09, 0.19472343313140808, 0.0036949069118653722, 0.5712227879632128, 0.9927481077308253
 0.7406922385870862, 0.8031058734765822, 0.0016696331215079112, 0.09394044389774507, 0.19472343313140808, 0.7417207604811717, 0.5712227879632128, 0.9927481077308253
 0.9988747141678256, 0.8031058734765822, 0.0020519301188484896, 0.09394044389774507, 0.012285135737264585, 0.7417207604811717, 0.8113278712747194, 0.966481723405634
 0.9988747141678256, 0.8031058734765822, 0.00021128151065526662, 1.6655201737139125e-09, 0.41663759970030834, 0.0036949069118653722, 0.8113278712747194, 0.966481723405634
 0.9988747141678256, 0.1905424839863355, 0.0016696331215079112, 0.01600127076885395, 0.41663759970030834, 0.7815114288372993, 0.8113278712747194, 0.966481723405634
 0.9988747141678256, 0.025625016468610918, 0.0020519301188484896, 0.01600127076885395, 0.19472343313140808, 0.0036949069118653722, 0.8113278712747194, 0.857481627912889
 0.9914252178289777, 0.025625016468610918, 0.00021128151065526662, 0.005858499284463937, 0.06641673064318507, 0.0036949069118653722, 0.5810610144612532, 0.966481723405634
 0.9914252178289777, 0.025625016468610918, 0.0006650606706681153, 0.07858126212461936, 0.3473216878707748, 0.7815114288372993, 0.5810610144612532, 0.857481627912889
 0.9914252178289777, 0.8031058734765822, 0.0020519301188484896, 0.005858499284463937, 0.3473216878707748, 0.16785766355574305, 0.5810610144612532, 0.857481627912889
 0.9914252178289777, 0.459030172024763, 0.00021128151065526662, 0.07858126212461936, 0.41663759970030834, 0.7815114288372993, 0.5810610144612532, 0.7129108434328867
 0.99958065422188, 0.459030172024763, 0.0006650606706681153, 0.0015101283528411418, 0.19472343313140808, 0.7815114288372993, 0.41123578647736236, 0.857481627912889
 0.99958065422188, 0.459030172024763, 0.0006026437006712105, 0.05607449690760486, 0.22381634123794777, 0.014649798443714213, 0.41123578647736236, 0.7129108434328867
 0.99958065422188, 0.025625016468610918, 0.00021128151065526662, 0.05607449690760486, 0.22381634123794777, 0.16785766355574305, 0.41123578647736236, 0.7129108434328867
 0.99958065422188, 0.09632315347377422, 0.0006650606706681153, 0.0015101283528411418, 0.3473216878707748, 0.16785766355574305, 0.41123578647736236, 0.9185009971380784
 0.9989000564339179, 0.09632315347377422, 0.0006026437006712105, 0.09394044389774507, 0.41663759970030834, 0.16785766355574305, 0.9234529059010839, 0.7129108434328867
 0.9989000564339179, 0.09632315347377422, 0.02131274793254217, 0.007020265993940141, 0.44199610827433194, 0.5809466151588991, 0.9234529059010839, 0.9185009971380784
 0.9989000564339179, 0.07381265748399415, 0.0006650606706681153, 0.09394044389774507, 0.22381634123794777, 0.014649798443714213, 0.9234529059010839, 0.9185009971380784
 0.9989000564339179, 0.459030172024763, 0.0006026437006712105, 0.007020265993940141, 0.44199610827433194, 0.014649798443714213, 0.9234529059010839, 0.9728571642260957
 0.9997629189485402, 0.07381265748399415, 0.02131274793254217, 0.01600127076885395, 0.3473216878707748, 0.014649798443714213, 0.9744611726260108, 0.9185009971380784
 0.9997629189485402, 0.07381265748399415, 0.00043787381211751655, 1.8330429925674256e-08, 0.15133643582225337, 0.6434946131983263, 0.9744611726260108, 0.9728571642260957
 0.9997629189485402, 0.9462021841989602, 0.0006026437006712105, 0.01600127076885395, 0.44199610827433194, 0.5809466151588991, 0.9744611726260108, 0.9728571642260957
 0.9997629189485402, 0.09632315347377422, 0.02131274793254217, 1.8330429925674256e-08, 0.15133643582225337, 0.5809466151588991, 0.9744611726260108, 0.9747427121672967
 0.9998329334552676, 0.9462021841989602, 0.00043787381211751655, 0.07858126212461936, 0.22381634123794777, 0.5809466151588991, 0.8866800953525766, 0.9747427121672967
 0.9998329334552676, 0.9462021841989602, 1.3252382183970543e-08, 0.0020111032773923246, 0.46716284536810615, 0.8711752926533669, 0.8866800953525766, 0.9728571642260957
 0.9998329334552676, 0.1473940259067139, 0.02131274793254217, 0.07858126212461936, 0.46716284536810615, 0.6434946131983263, 0.8866800953525766, 0.9747427121672967
 0.9998329334552676, 0.07381265748399415, 0.00043787381211751655, 0.0020111032773923246, 0.15133643582225337, 0.6434946131983263, 0.8866800953525766, 0.9968945840887165
 0.9639339218235309, 0.1473940259067139, 1.3252382183970543e-08, 0.0015101283528411418, 0.44199610827433194, 0.6434946131983263, 0.38310803788815945, 0.9968945840887165
 0.9639339218235309, 0.1473940259067139, 0.02881351865830791, 0.0002085949550863881, 0.019330490472736734, 0.5206925655802114, 0.38310803788815945, 0.9747427121672967
 0.9639339218235309, 0.631898752293459, 0.00043787381211751655, 0.0015101283528411418, 0.46716284536810615, 0.8711752926533669, 0.38310803788815945, 0.9968945840887165
 0.9639339218235309, 0.9462021841989602, 1.3252382183970543e-08, 0.007020265993940141, 0.019330490472736734, 0.8711752926533669, 0.38310803788815945, 0.9748787437840113
 0.7771655243220943, 0.631898752293459, 0.02881351865830791, 0.002885204325285684, 0.15133643582225337, 0.8711752926533669, 0.0628953098819303, 0.9748787437840113
 0.7771655243220943, 0.631898752293459, 0.00496706580540468, 0.007020265993940141, 0.023542609869722838, 0.5536372707439305, 0.0628953098819303, 0.9968945840887165
 0.7771655243220943, 0.32740698806150914, 1.3252382183970543e-08, 0.08944266322440292, 0.019330490472736734, 0.5206925655802114, 0.0628953098819303, 0.9748787437840113
 0.7771655243220943, 0.1473940259067139, 0.02881351865830791, 0.0002085949550863881, 0.023542609869722838, 0.5206925655802114, 0.0628953098819303, 0.7515329532814803
 0.9971527222674044, 0.32740698806150914, 0.00496706580540468, 1.8330429925674256e-08, 0.46716284536810615, 0.5206925655802114, 0.9852441867596949, 0.7515329532814803
 0.9971527222674044, 0.32740698806150914, 0.0042711591855651996, 1.8330429925674256e-08, 0.00013197360497255457, 0.08106434230654389, 0.9852441867596949, 0.9748787437840113
 0.9971527222674044, 0.35086443999194455, 0.02881351865830791, 0.002885204325285684, 0.00013197360497255457, 0.5536372707439305, 0.9852441867596949, 0.7515329532814803
 0.9971527222674044, 0.631898752293459, 0.00496706580540468, 0.0020111032773923246, 0.023542609869722838, 0.5536372707439305, 0.9852441867596949, 0.007403516004480035
 0.9376585777867844, 0.35086443999194455, 0.0042711591855651996, 0.0020111032773923246, 0.019330490472736734, 0.5536372707439305, 0.959581070875606, 0.007403516004480035
 0.9376585777867844, 0.35086443999194455, 0.013251515295617616, 0.003748064555542331, 0.04233600849512783, 0.9092323259192789, 0.959581070875606, 0.7515329532814803
 0.9376585777867844, 0.8266400259204442, 0.00496706580540468, 0.0002085949550863881, 0.04233600849512783, 0.08106434230654389, 0.959581070875606, 0.007403516004480035
 0.9376585777867844, 0.32740698806150914, 0.0042711591855651996, 0.08944266322440292, 0.00013197360497255457, 0.08106434230654389, 0.959581070875606, 0.9597616791129074
 0.9992178653456445, 0.8266400259204442, 0.013251515295617616, 0.0002085949550863881, 0.7799537778075111, 0.08106434230654389, 0.9662844694749042, 0.9597616791129074
 0.9992178653456445, 0.8266400259204442, 0.0012448987598950095, 0.04828688689389307, 0.023542609869722838, 0.8412317181150752, 0.9662844694749042, 0.007403516004480035
 0.9992178653456445, 0.9419664894831571, 0.0042711591855651996, 0.002885204325285684, 0.7799537778075111, 0.9092323259192789, 0.9662844694749042, 0.9597616791129074
 0.9992178653456445, 0.35086443999194455, 0.013251515295617616, 0.003748064555542331, 0.04233600849512783, 0.9092323259192789, 0.9662844694749042, 0.08379962378593522
 0.9966947485866425, 0.9419664894831571, 0.0012448987598950095, 0.002885204325285684, 0.0010405966124246587, 0.9092323259192789, 0.029223523471329588, 0.08379962378593522
 0.9966947485866425, 0.9419664894831571, 0.010612231997384884, 0.06748884156449388, 0.00013197360497255457, 0.49391065190692834, 0.029223523471329588, 0.9597616791129074
 0.9966947485866425, 0.5842226595265578, 0.013251515295617616, 0.08944266322440292, 0.0010405966124246587, 0.8412317181150752, 0.029223523471329588, 0.08379962378593522
 0.9966947485866425, 0.8266400259204442, 0.0012448987598950095, 0.04828688689389307, 0.7799537778075111, 0.8412317181150752, 0.029223523471329588, 0.6837138659344092
 0.9968308278582196, 0.5842226595265578, 0.010612231997384884, 0.08944266322440292, 0.9258719463625991, 0.8412317181150752, 0.9712050035864717, 0.6837138659344092
 0.9968308278582196, 0.5842226595265578, 1.1730642687833988e-05, 0.003748064555542331, 0.04233600849512783, 0.006032052199748867, 0.9712050035864717, 0.08379962378593522
 0.9968308278582196, 0.14874759348999855, 0.0012448987598950095, 0.06748884156449388, 0.9258719463625991, 0.49391065190692834, 0.9712050035864717, 0.6837138659344092
 0.9968308278582196, 0.9419664894831571, 0.010612231997384884, 0.003748064555542331, 0.0010405966124246587, 0.49391065190692834, 0.9712050035864717, 0.8568648138421122
 0.9923994832689824, 0.14874759348999855, 1.1730642687833988e-05, 0.063168152758506, 0.33718430257954835, 0.49391065190692834, 0.014413476710618134, 0.8568648138421122
 0.9923994832689824, 0.3125569775943075, 0.0014867880015032521, 0.04828688689389307, 0.33718430257954835, 0.9648238416526734, 0.014413476710618134, 0.6837138659344092
 0.9923994832689824, 0.5842226595265578, 1.1730642687833988e-05, 0.063168152758506, 0.7799537778075111, 0.006032052199748867, 0.014413476710618134, 0.8568648138421122
 0.9923994832689824, 0.14874759348999855, 0.010612231997384884, 0.04828688689389307, 0.9258719463625991, 0.006032052199748867, 0.014413476710618134, 0.7403557211077373
 0.9995070655615194, 0.3125569775943075, 0.0014867880015032521, 0.00024113882083720746, 0.3893157321060688, 0.006032052199748867, 0.9370491484542272, 0.7403557211077373
 0.9995070655615194, 0.14874759348999855, 0.0038242887432818704, 0.00024113882083720746, 0.3893157321060688, 0.6942862502548796, 0.9370491484542272, 0.8568648138421122
 0.9995070655615194, 0.568903930946093, 1.1730642687833988e-05, 0.06748884156449388, 0.0010405966124246587, 0.9648238416526734, 0.9370491484542272, 0.7403557211077373
 0.9995070655615194, 0.3125569775943075, 0.0014867880015032521, 0.063168152758506, 0.33718430257954835, 0.9648238416526734, 0.9370491484542272, 0.9756396178490477
 0.9908968987435921, 0.568903930946093, 0.0038242887432818704, 0.07943421537887832, 0.9258719463625991, 0.9648238416526734, 0.8653656986374236, 0.9756396178490477
 0.9908968987435921, 0.43735987596977394, 0.007731692804632423, 0.06748884156449388, 0.09404684909182753, 0.5900063383196547, 0.8653656986374236, 0.9756396178490477
 0.9908968987435921, 0.3125569775943075, 0.0014867880015032521, 0.07943421537887832, 0.09404684909182753, 0.6942862502548796, 0.8653656986374236, 0.7403557211077373
 0.9908968987435921, 0.568903930946093, 0.0038242887432818704, 0.00024113882083720746, 0.3893157321060688, 0.6942862502548796, 0.8653656986374236, 0.6103462888649791
 0.9976822138272383, 0.43735987596977394, 0.007731692804632423, 0.063168152758506, 0.33718430257954835, 0.6942862502548796, 0.5444441099379447, 0.6103462888649791
 0.9976822138272383, 0.675927543850633, 0.03751108198792175, 0.11017130588507286, 0.07021564354970569, 0.6025478765463484, 0.5444441099379447, 0.6103462888649791
 0.9976822138272383, 0.568903930946093, 0.007731692804632423, 0.07943421537887832, 0.07021564354970569, 0.5900063383196547, 0.5444441099379447, 0.9756396178490477
 0.9976822138272383, 0.43735987596977394, 0.0038242887432818704, 0.002291403132626285, 0.3893157321060688, 0.5900063383196547, 0.5444441099379447, 0.901044066510781
 0.6176601161231197, 0.675927543850633, 0.03751108198792175, 0.00024113882083720746, 0.09404684909182753, 0.5900063383196547, 0.052978044022304265, 0.901044066510781
 0.6176601161231197, 0.4921445612622425, 0.005027096223645847, 0.11017130588507286, 0.9341597807081943, 0.5030241539775372, 0.052978044022304265, 0.901044066510781
 0.6176601161231197, 0.43735987596977394, 0.007731692804632423, 0.11017130588507286, 0.9341597807081943, 0.6025478765463484, 0.052978044022304265, 0.6103462888649791
 0.6176601161231197, 0.675927543850633, 0.03751108198792175, 0.0009209059013780248, 0.07021564354970569, 0.6025478765463484, 0.052978044022304265, 0.9888515298742467
 0.8861824853712751, 0.4921445612622425, 0.005027096223645847, 0.07943421537887832, 0.09404684909182753, 0.6025478765463484, 0.020601468750101982, 0.9888515298742467
 0.8861824853712751, 0.16864637336594895, 0.0043768767436916005, 0.002291403132626285, 0.33156209809785003, 0.5156621620114511, 0.020601468750101982, 0.9888515298742467
 0.8861824853712751, 0.675927543850633, 0.03751108198792175, 0.002291403132626285, 0.33156209809785003, 0.5030241539775372, 0.020601468750101982, 0.901044066510781
 0.8861824853712751, 0.4921445612622425, 0.005027096223645847, 0.11017130588507286, 0.07021564354970569, 0.5030241539775372, 0.020601468750101982, 0.19723084546522465
 0.9982987717751407, 0.16864637336594895, 0.0043768767436916005, 0.0008258891042196474, 0.04572289600942835, 0.7829462029634764, 0.953822829986604, 0.19723084546522465
 0.9982987717751407, 0.06630266896205148, 0.00032697228062627956, 0.0009209059013780248, 0.04572289600942835, 0.5030241539775372, 0.953822829986604, 0.19723084546522465
 0.9982987717751407, 0.4921445612622425, 0.00032697228062627956, 0.0009209059013780248, 0.9341597807081943, 0.5156621620114511, 0.953822829986604, 0.9888515298742467
 0.9982987717751407, 0.16864637336594895, 0.0043768767436916005, 0.002291403132626285, 0.9341597807081943, 0.5156621620114511, 0.953822829986604, 0.9506007251466643
 0.9613356106807025, 0.06630266896205148, 0.005027096223645847, 0.0014778835697008134, 0.07774303398442713, 0.6139418746422592, 0.8356222986613984, 0.9506007251466643
 0.9613356106807025, 0.46748905454555584, 0.0050894036732792875, 0.0008258891042196474, 0.33156209809785003, 0.5156621620114511, 0.8356222986613984, 0.9506007251466643
 0.9613356106807025, 0.16864637336594895, 0.0050894036732792875, 0.0008258891042196474, 0.07774303398442713, 0.7829462029634764, 0.8356222986613984, 0.19723084546522465
 0.9613356106807025, 0.06630266896205148, 0.05985395015450413, 0.0009209059013780248, 0.33156209809785003, 0.7829462029634764, 0.8356222986613984, 0.913904751560259
 0.4028647365823474, 0.46748905454555584, 0.0043768767436916005, 0.1030446133552637, 0.15335109414684092, 0.9787735223244087, 0.4418797393491016, 0.913904751560259
 0.4028647365823474, 0.06630266896205148, 0.00032697228062627956, 0.0014778835697008134, 0.15335109414684092, 0.7829462029634764, 0.4418797393491016, 0.913904751560259
 0.4028647365823474, 0.11139487839691307, 0.05985395015450413, 0.0008258891042196474, 0.04572289600942835, 0.6139418746422592, 0.4418797393491016, 0.9506007251466643
 0.4028647365823474, 0.46748905454555584, 0.0006379773075307121, 0.02971098907046265, 0.04572289600942835, 0.6139418746422592, 0.4418797393491016, 0.8149754759640554
 0.999453295505501, 0.11139487839691307, 0.00032697228062627956, 0.0014778835697008134, 0.8477233287638382, 0.6587061988985525, 0.9706302043064376, 0.8149754759640554
 0.999453295505501, 0.46748905454555584, 0.0050894036732792875, 0.1030446133552637, 0.8477233287638382, 0.6139418746422592, 0.9706302043064376, 0.8149754759640554
 0.999453295505501, 0.11944056248195578, 0.0006379773075307121, 0.0014778835697008134, 0.07774303398442713, 0.9787735223244087, 0.9706302043064376, 0.913904751560259
 0.999453295505501, 0.11139487839691307, 0.004091574496022465, 0.007101526594815667, 0.07774303398442713, 0.9787735223244087, 0.9706302043064376, 0.8775408831413083
 0.9407121634002894, 0.11944056248195578, 0.0050894036732792875, 0.02971098907046265, 0.4948944484482651, 0.9787735223244087, 0.9313946905696431, 0.8775408831413083
 0.9407121634002894, 0.11139487839691307, 0.05985395015450413, 0.1030446133552637, 0.4948944484482651, 0.9089006155566612, 0.9313946905696431, 0.8775408831413083
 0.9407121634002894, 0.3785587635121285, 0.004091574496022465, 0.1030446133552637, 0.15335109414684092, 0.6587061988985525, 0.9313946905696431, 0.8149754759640554
 0.9407121634002894, 0.11944056248195578, 0.0004636675077541225, 0.017974543267224637, 0.15335109414684092, 0.6587061988985525, 0.9313946905696431, 0.99205669304037
 0.999585253079815, 0.3785587635121285, 0.05985395015450413, 0.007101526594815667, 0.8818555529804815, 0.6587061988985525, 0.00826187205688561, 0.99205669304037
 0.999585253079815, 0.11944056248195578, 0.0006379773075307121, 0.02971098907046265, 0.8818555529804815, 0.29079908096293916, 0.00826187205688561, 0.99205669304037
 0.999585253079815, 0.3785587635121285, 0.0004636675077541225, 0.0007664614227665685, 0.8477233287638382, 0.9089006155566612, 0.00826187205688561, 0.8775408831413083
 0.999585253079815, 0.10563767657191186, 0.08602782938784174, 0.02971098907046265, 0.8477233287638382, 0.9089006155566612, 0.00826187205688561, 0.6421878160964225
 0.9960198883877139, 0.10563767657191186, 0.004091574496022465, 0.017974543267224637, 0.46020237338086245, 0.9089006155566612, 0.8819584778057248, 0.6421878160964225
 0.9960198883877139, 0.10563767657191186, 0.0006379773075307121, 0.007101526594815667, 0.46020237338086245, 0.07317495024188779, 0.8819584778057248, 0.6421878160964225
 0.9960198883877139, 0.3785587635121285, 0.08602782938784174, 0.42503947833074385, 0.4948944484482651, 0.29079908096293916, 0.8819584778057248, 0.99205669304037
 0.9960198883877139, 0.0919598972613145, 0.08788351217148106, 0.0007664614227665685, 0.4948944484482651, 0.29079908096293916, 0.8819584778057248, 0.9934138849928985
 0.9830915549803405, 0.0919598972613145, 0.0004636675077541225, 0.017974543267224637, 0.43088606497607307, 0.8640001071049487, 0.6989537182695125, 0.9934138849928985
 0.9830915549803405, 0.0919598972613145, 0.004091574496022465, 0.007101526594815667, 0.43088606497607307, 0.07317495024188779, 0.6989537182695125, 0.9934138849928985
 0.9830915549803405, 0.10563767657191186, 0.0013287530678193315, 0.06850819314516635, 0.8818555529804815, 0.29079908096293916, 0.6989537182695125, 0.6421878160964225
 0.9830915549803405, 0.48723257358190664, 0.08788351217148106, 0.42503947833074385, 0.8818555529804815, 0.07317495024188779, 0.6989537182695125, 0.978556750108576
 0.998348918344432, 0.48723257358190664, 0.08602782938784174, 0.022090878775873932, 0.7121514886965191, 0.8640001071049487, 0.8903000543140629, 0.978556750108576
 0.998348918344432, 0.48723257358190664, 0.0004636675077541225, 0.017974543267224637, 0.7121514886965191, 0.7331447715341396, 0.8903000543140629, 0.978556750108576
 0.998348918344432, 0.0919598972613145, 0.12424004653501007, 0.06850819314516635, 0.46020237338086245, 0.07317495024188779, 0.8903000543140629, 0.9934138849928985
 0.998348918344432, 0.7548593807720962, 0.0013287530678193315, 0.003919558819756266, 0.46020237338086245, 0.8640001071049487, 0.8903000543140629, 0.2400028808712461
 0.9967075748755312, 0.7548593807720962, 0.08788351217148106, 0.0007664614227665685, 0.005903753608158143, 0.7331447715341396, 0.8215172609584454, 0.2400028808712461
 0.9967075748755312, 0.7548593807720962, 0.08602782938784174, 0.022090878775873932, 0.005903753608158143, 0.6903797596945225, 0.8215172609584454, 0.2400028808712461
 0.9967075748755312, 0.48723257358190664, 0.02202735118280297, 0.0007664614227665685, 0.352662188661644, 0.8640001071049487, 0.8215172609584454, 0.978556750108576
 0.9967075748755312, 0.5079486184250233, 0.12424004653501007, 0.02086835475536394, 0.43088606497607307, 0.7331447715341396, 0.8215172609584454, 0.9221140627612149
 0.9246946574279125, 0.5079486184250233, 0.0013287530678193315, 0.42503947833074385, 0.43088606497607307, 0.6903797596945225, 0.9078253752035865, 0.9221140627612149
 0.9246946574279125, 0.5079486184250233, 0.08788351217148106, 0.003919558819756266, 0.21342137411140744, 0.820428860100278, 0.9078253752035865, 0.9221140627612149
 0.9246946574279125, 0.7548593807720962, 0.005123924140400934, 0.0017503718947532202, 0.352662188661644, 0.7331447715341396, 0.9078253752035865, 0.2400028808712461
 0.9246946574279125, 0.7082359589271764, 0.02202735118280297, 0.06850819314516635, 0.7121514886965191, 0.6903797596945225, 0.9078253752035865, 0.8541424380556665
 0.9984446822508971, 0.7082359589271764, 0.12424004653501007, 0.42503947833074385, 0.7121514886965191, 0.820428860100278, 0.9705176429756145, 0.8541424380556665
 0.9984446822508971, 0.7082359589271764, 0.0013287530678193315, 0.02086835475536394, 0.004065233002413853, 0.6903797596945225, 0.9705176429756145, 0.8541424380556665
 0.9984446822508971, 0.5079486184250233, 0.013109038107404658, 0.02615202270617084, 0.21342137411140744, 0.7793340829762533, 0.9705176429756145, 0.9221140627612149
 0.9984446822508971, 0.43701324882848824, 0.005123924140400934, 0.022090878775873932, 0.005903753608158143, 0.820428860100278, 0.9705176429756145, 0.3949280879569147
 0.9937265934562483, 0.43701324882848824, 0.02202735118280297, 0.0017503718947532202, 0.005903753608158143, 0.7793340829762533, 0.9896209300533415, 0.3949280879569147
 0.9937265934562483, 0.43701324882848824, 0.12424004653501007, 0.06850819314516635, 0.18922779024543407, 0.820428860100278, 0.9896209300533415, 0.3949280879569147
 0.9937265934562483, 0.7082359589271764, 0.00018955347125713083, 3.8839108119584085e-05, 0.004065233002413853, 0.6244052216043458, 0.9896209300533415, 0.8541424380556665
 0.9937265934562483, 0.7857652103362225, 0.013109038107404658, 0.003919558819756266, 0.352662188661644, 0.7793340829762533, 0.9896209300533415, 0.3998507377367598
 0.9995648249458325, 0.7857652103362225, 0.005123924140400934, 0.02615202270617084, 0.352662188661644, 0.6244052216043458, 0.303047405058444, 0.3998507377367598
 0.9995648249458325, 0.7857652103362225, 0.02202735118280297, 0.022090878775873932, 0.847558432267955, 0.7793340829762533, 0.303047405058444, 0.3998507377367598
 0.9995648249458325, 0.43701324882848824, 0.013175128562203575, 0.02086835475536394, 0.18922779024543407, 0.6210654228315425, 0.303047405058444, 0.3949280879569147
 0.9995648249458325, 0.8033731750618868, 0.00018955347125713083, 0.03559327715360448, 0.21342137411140744, 0.6244052216043458, 0.303047405058444, 0.9694373948708075
 0.9976632748562582, 0.8033731750618868, 0.013109038107404658, 3.8839108119584085e-05, 0.21342137411140744, 0.6210654228315425, 0.10155258038886594, 0.9694373948708075
 0.9976632748562582, 0.8033731750618868, 0.005123924140400934, 0.003919558819756266, 2.5458139212935585e-05, 0.6244052216043458, 0.10155258038886594, 0.9694373948708075
 0.9976632748562582, 0.7857652103362225, 0.006821963160704588, 0.0017503718947532202, 0.847558432267955, 0.5491540867178554, 0.10155258038886594, 0.3998507377367598
 0.9976632748562582, 0.15294092008319712, 0.013175128562203575, 0.24228879377636584, 0.004065233002413853, 0.6210654228315425, 0.10155258038886594, 0.8594468947878328
 0.9943612123219676, 0.15294092008319712, 0.00018955347125713083, 0.03559327715360448, 0.004065233002413853, 0.5491540867178554, 0.0009229766413623479, 0.8594468947878328
 0.9943612123219676, 0.15294092008319712, 0.0005456089678585523, 0.02086835475536394, 0.8039888743258501, 0.6210654228315425, 0.0009229766413623479, 0.8594468947878328
 0.9943612123219676, 0.8033731750618868, 0.013109038107404658, 0.02615202270617084, 0.18922779024543407, 0.9674556835783007, 0.0009229766413623479, 0.9694373948708075
 0.9943612123219676, 0.6660446753201789, 0.006821963160704588, 0.04598203922851699, 2.5458139212935585e-05, 0.5491540867178554, 0.0009229766413623479, 0.9544490724770233
 0.9889419425421383, 0.6660446753201789, 0.013175128562203575, 0.24228879377636584, 0.18922779024543407, 0.9674556835783007, 0.3393250245905584, 0.9544490724770233
 0.9889419425421383, 0.6660446753201789, 0.00018955347125713083, 3.8839108119584085e-05, 0.033677730634948486, 0.5491540867178554, 0.3393250245905584, 0.9544490724770233
 0.9889419425421383, 0.15294092008319712, 0.0014279192746651961, 0.0017503718947532202, 0.8039888743258501, 0.6289956991671523, 0.3393250245905584, 0.8594468947878328
 0.9889419425421383, 0.08593213435564158, 0.0005456089678585523, 0.005949370051636392, 0.847558432267955, 0.9674556835783007, 0.3393250245905584, 6.387950837963367e-05
 0.9814450052623781, 0.08593213435564158, 0.006821963160704588, 0.03559327715360448, 0.40981965909400614, 0.6289956991671523, 0.9908352558437512, 6.387950837963367e-05
 0.9814450052623781, 0.7592672125549071, 0.0021559681286734823, 0.04598203922851699, 0.847558432267955, 0.9674556835783007, 0.9908352558437512, 6.387950837963367e-05
 0.9814450052623781, 0.08593213435564158, 0.013175128562203575, 0.00029061368167365774, 2.5458139212935585e-05, 0.859381707988184, 0.9908352558437512, 0.9544490724770233
 0.9814450052623781, 0.6660446753201789, 0.0014279192746651961, 0.02615202270617084, 0.033677730634948486, 0.6289956991671523, 0.9908352558437512, 0.47861064334475023
 0.782432604913869, 0.7592672125549071, 0.0005456089678585523, 0.24228879377636584, 0.23449911843172142, 0.859381707988184, 0.9595090809385459, 0.47861064334475023
 0.782432604913869, 0.9280053848431822, 0.00015825950306661381, 0.005949370051636392, 2.5458139212935585e-05, 0.08722709059225611, 0.9595090809385459, 0.47861064334475023
 0.782432604913869, 0.08593213435564158, 0.006821963160704588, 0.09923632017944263, 0.8039888743258501, 0.6289956991671523, 0.9595090809385459, 6.387950837963367e-05
 0.782432604913869, 0.7592672125549071, 0.0014279192746651961, 3.8839108119584085e-05, 0.40981965909400614, 0.859381707988184, 0.9595090809385459, 0.9506350169232306
 0.9991602539507793, 0.9280053848431822, 0.0021559681286734823, 0.00029061368167365774, 0.9186804857274825, 0.08722709059225611, 0.9928464786280302, 0.9506350169232306
 0.9991602539507793, 0.040902528984553474, 0.0013817014856437441, 6.021195231622391e-05, 0.8039888743258501, 0.9882818442292218, 0.9928464786280302, 0.9506350169232306
 0.9991602539507793, 0.7592672125549071, 0.0005456089678585523, 0.03559327715360448, 0.23449911843172142, 0.859381707988184, 0.9928464786280302, 0.47861064334475023
 0.9991602539507793, 0.9280053848431822, 0.00015825950306661381, 0.09923632017944263, 0.033677730634948486, 0.08722709059225611, 0.9928464786280302, 0.9302159829673318
 0.9543775235331594, 0.040902528984553474, 0.0021559681286734823, 0.04598203922851699, 0.530996585993919, 0.9882818442292218, 0.3709615565234636, 0.9302159829673318
 0.9543775235331594, 0.2304839642990215, 0.004806742425595445, 0.0004254107540493333, 0.033677730634948486, 0.14953176308409977, 0.3709615565234636, 0.9302159829673318
 0.9543775235331594, 0.040902528984553474, 0.0014279192746651961, 0.24228879377636584, 0.9186804857274825, 0.08722709059225611, 0.3709615565234636, 0.9506350169232306
 0.9543775235331594, 0.9280053848431822, 0.0013817014856437441, 0.005949370051636392, 0.40981965909400614, 0.9882818442292218, 0.3709615565234636, 0.966333412565337
 0.9885810794845509, 0.2304839642990215, 0.00015825950306661381, 6.021195231622391e-05, 0.40981965909400614, 0.14953176308409977, 0.4465932577588144, 0.966333412565337
 0.9885810794845509, 0.040902528984553474, 0.0011584924719625876, 0.0003841663742121098, 0.8908738639868041, 0.2827393826375362, 0.4465932577588144, 0.966333412565337
 0.9885810794845509, 0.9406556073339574, 0.0021559681286734823, 0.04598203922851699, 0.530996585993919, 0.9882818442292218, 0.4465932577588144, 0.9302159829673318
 0.9885810794845509, 0.2304839642990215, 0.004806742425595445, 0.00029061368167365774, 0.23449911843172142, 0.14953176308409977, 0.4465932577588144, 0.5563155771695025
 0.998537025117153, 0.9406556073339574, 0.0013817014856437441, 0.0004254107540493333, 0.23449911843172142, 0.2827393826375362, 0.015915345810875142, 0.5563155771695025
 0.998537025117153, 0.2304839642990215, 0.0016002337850685676, 0.0010244856267928651, 0.01554861575372908, 0.9590080177031192, 0.015915345810875142, 0.5563155771695025
 0.998537025117153, 0.9010015832935035, 0.00015825950306661381, 0.005949370051636392, 0.8908738639868041, 0.14953176308409977, 0.015915345810875142, 0.966333412565337
 0.998537025117153, 0.9406556073339574, 0.004806742425595445, 0.09923632017944263, 0.9186804857274825, 0.2827393826375362, 0.015915345810875142, 0.8076220623273157
 0.9991995872814519, 0.9010015832935035, 0.0011584924719625876, 0.0003841663742121098, 0.9186804857274825, 0.9590080177031192, 0.14482026485707009, 0.8076220623273157
 0.9991995872814519, 0.1550187769363435, 0.0013299663852285994, 0.023023944110189973, 0.06995535640535845, 0.34973603283850535, 0.14482026485707009, 0.8076220623273157
 0.9991995872814519, 0.9010015832935035, 0.0013817014856437441, 0.00029061368167365774, 0.01554861575372908, 0.2827393826375362, 0.14482026485707009, 0.5563155771695025
 0.9991995872814519, 0.9406556073339574, 0.0016002337850685676, 6.021195231622391e-05, 0.530996585993919, 0.9590080177031192, 0.14482026485707009, 0.203469972390534
 0.9325351128915426, 0.1550187769363435, 0.0011584924719625876, 0.0010244856267928651, 0.530996585993919, 0.34973603283850535, 0.975954167303752, 0.203469972390534
 0.9325351128915426, 0.1550187769363435, 0.00010976139683924518, 0.18435657342536702, 0.18062165052498425, 0.9590080177031192, 0.975954167303752, 0.203469972390534
 0.9325351128915426, 0.24146834892172686, 0.004806742425595445, 0.0004254107540493333, 0.06995535640535845, 0.928401187107871, 0.975954167303752, 0.8076220623273157
 0.9325351128915426, 0.9010015832935035, 0.0013299663852285994, 0.09923632017944263, 0.8908738639868041, 0.34973603283850535, 0.975954167303752, 0.28762356993695853
 0.9868309653527048, 0.24146834892172686, 0.0016002337850685676, 0.023023944110189973, 0.8908738639868041, 0.928401187107871, 0.9820008761404664, 0.28762356993695853
 0.9868309653527048, 0.07034760751081574, 0.0011579060155836318, 0.0003841663742121098, 0.8515136218293454, 0.916823014198972, 0.9820008761404664, 0.28762356993695853
 0.9868309653527048, 0.24146834892172686, 0.0011584924719625876, 0.02444892523708945, 0.18062165052498425, 0.34973603283850535, 0.9820008761404664, 0.203469972390534
 0.9868309653527048, 0.1550187769363435, 0.0013299663852285994, 6.021195231622391e-05, 0.01554861575372908, 0.928401187107871, 0.9820008761404664, 0.706007568690871
 0.7101489226881883, 0.07034760751081574, 0.00010976139683924518, 0.18435657342536702, 0.01554861575372908, 0.916823014198972, 0.9838263811456623, 0.706007568690871
 0.7101489226881883, 0.18671078721823847, 0.0016002337850685676, 0.0010244856267928651, 0.45143735848872946, 0.21063752638317496, 0.9838263811456623, 0.706007568690871
 0.7101489226881883, 0.07034760751081574, 0.0020431324515045013, 0.03902981533086887, 0.8515136218293454, 0.928401187107871, 0.9838263811456623, 0.28762356993695853
 0.7101489226881883, 0.24146834892172686, 0.0011579060155836318, 0.0004254107540493333, 0.06995535640535845, 0.916823014198972, 0.9838263811456623, 0.7831034017238738
 0.9888430997430988, 0.18671078721823847, 0.00010976139683924518, 0.02444892523708945, 0.944625837779014, 0.21063752638317496, 0.9746752468521181, 0.7831034017238738
 0.9888430997430988, 0.036564759923100563, 0.0013299663852285994, 0.023023944110189973, 0.06995535640535845, 0.7425001946608195, 0.9746752468521181, 0.7831034017238738
 0.9888430997430988, 0.18671078721823847, 0.018867067189143303, 3.919853601502721e-06, 0.18062165052498425, 0.916823014198972, 0.9746752468521181, 0.706007568690871
 0.9888430997430988, 0.07034760751081574, 0.0020431324515045013, 0.0003841663742121098, 0.45143735848872946, 0.21063752638317496, 0.9746752468521181, 0.08923271808633555
 0.05142464436499316, 0.036564759923100563, 0.0011579060155836318, 0.03902981533086887, 0.9191975593488195, 0.7425001946608195, 0.5232087915247038, 0.08923271808633555
 0.05142464436499316, 0.0678587671054461, 0.00010976139683924518, 0.18435657342536702, 0.18062165052498425, 0.5309301384323448, 0.5232087915247038, 0.08923271808633555
 0.05142464436499316, 0.036564759923100563, 0.0005758175171701549, 0.03258166374274455, 0.8515136218293454, 0.21063752638317496, 0.5232087915247038, 0.7831034017238738
 0.05142464436499316, 0.18671078721823847, 0.0020431324515045013, 0.0010244856267928651, 0.944625837779014, 0.7425001946608195, 0.5232087915247038, 0.7805455658900083
 0.9923063986830333, 0.0678587671054461, 0.018867067189143303, 0.02444892523708945, 0.7064892381167455, 0.5309301384323448, 0.4346108370532039, 0.7805455658900083
 0.9923063986830333, 0.03565378172687078, 0.0011579060155836318, 3.919853601502721e-06, 0.8515136218293454, 0.8503642244226292, 0.4346108370532039, 0.7805455658900083
 0.9923063986830333, 0.0678587671054461, 0.0005196280585437589, 5.1742471325349694e-05, 0.45143735848872946, 0.7425001946608195, 0.4346108370532039, 0.08923271808633555
 0.9923063986830333, 0.036564759923100563, 0.018867067189143303, 0.03902981533086887, 0.7242416994604044, 0.5309301384323448, 0.4346108370532039, 0.9980824318193454
 0.9750075935668046, 0.03565378172687078, 0.0005758175171701549, 0.023023944110189973, 0.9191975593488195, 0.8503642244226292, 0.7313409253081143, 0.9980824318193454
 0.9750075935668046, 0.051287243804910385, 0.0020431324515045013, 0.03258166374274455, 0.45143735848872946, 0.9539607216590389, 0.7313409253081143, 0.9980824318193454
 0.9750075935668046, 0.03565378172687078, 0.010854742470467705, 0.012611351726279384, 0.944625837779014, 0.5309301384323448, 0.7313409253081143, 0.7805455658900083
 0.9750075935668046, 0.0678587671054461, 0.0005758175171701549, 3.919853601502721e-06, 0.09677037008517529, 0.8503642244226292, 0.7313409253081143, 0.9859567646847777
 0.9961257275994382, 0.051287243804910385, 0.0005196280585437589, 0.18435657342536702, 0.7064892381167455, 0.9539607216590389, 0.8749387066956027, 0.9859567646847777
 0.9961257275994382, 0.9507615026223104, 0.018867067189143303, 5.1742471325349694e-05, 0.944625837779014, 0.9742315597391134, 0.8749387066956027, 0.9859567646847777
 0.9961257275994382, 0.051287243804910385, 0.002585304911832389, 0.03258166374274455, 0.9191975593488195, 0.8503642244226292, 0.8749387066956027, 0.9980824318193454
 0.9961257275994382, 0.03565378172687078, 0.0005196280585437589, 0.47991082887165043, 0.24470352735160394, 0.9742315597391134, 0.13161520958173306, 0.9437892800352419
 0.9983923483682001, 0.9507615026223104, 0.010854742470467705, 0.02444892523708945, 0.9191975593488195, 0.0026283112687228707, 0.8749387066956027, 0.9437892800352419
 0.9983923483682001, 0.5291301448701384, 0.0005758175171701549, 0.012611351726279384, 0.7242416994604044, 0.9539607216590389, 0.13161520958173306, 0.9437892800352419
 0.9983923483682001, 0.9507615026223104, 0.0008660026419414921, 0.007575716173276686, 0.7064892381167455, 0.9539607216590389, 0.13161520958173306, 0.9859567646847777
 0.9983923483682001, 0.051287243804910385, 0.002585304911832389, 0.47991082887165043, 0.5811969499762156, 0.0026283112687228707, 0.8532607029063507, 0.9345851448810975
 0.9965912233690064, 0.5291301448701384, 0.010854742470467705, 5.1742471325349694e-05, 0.09677037008517529, 0.9742315597391134, 0.13161520958173306, 0.9345851448810975
 0.9965912233690064, 0.5291301448701384, 0.0005196280585437589, 0.03902981533086887, 0.7064892381167455, 0.4285373414600535, 0.8532607029063507, 0.9345851448810975
 0.9965912233690064, 0.23050787212824964, 0.003410580948503076, 0.000587115459492996, 0.7242416994604044, 0.9742315597391134, 0.8532607029063507, 0.9437892800352419
 0.9965912233690064, 0.9507615026223104, 0.0008660026419414921, 0.007575716173276686, 0.9066266068573697, 0.4285373414600535, 0.908611929259483, 0.9929234571050944
 0.9862058614505889, 0.23050787212824964, 0.002585304911832389, 0.012611351726279384, 0.24470352735160394, 0.0026283112687228707, 0.8532607029063507, 0.9929234571050944
 0.9862058614505889, 0.23050787212824964, 0.0005667244965653248, 3.919853601502721e-06, 0.7242416994604044, 0.9219043547228982, 0.908611929259483, 0.9929234571050944
 0.9862058614505889, 0.528848170163506, 0.010854742470467705, 0.04781210157160852, 0.09677037008517529, 0.0026283112687228707, 0.908611929259483, 0.9345851448810975
 0.9862058614505889, 0.5291301448701384, 0.003410580948503076, 0.000587115459492996, 0.009448642207839844, 0.9219043547228982, 0.12581146603014287, 0.9637563155882504

